Between Markov and restriction. Two more monads on categories for relations

The study of categories abstracting the structural properties of relations has been extensively developed over the years, resulting in a rich and diverse body of work. In a previous paper we offered a survey providing a modern presentation of these ``categories for relations'' as instances of gs-monoidal categories, showing how they arise as Kleisli categories of suitable symmetric monoidal monads. The end result was a taxonomy that organised numerous related concepts in the literature, including in particular Markov and restriction categories. This paper further enriches the taxonomy: it proposes two categories that are once more instances of gs-monoidal categories, yet more abstract than Markov and restriction categories. They are characterised by an axiomatic notion of mass and domain of an arrow, the latter one of the key ingredients of restriction categories, which generalises the domain of partial functions. The paper then introduces mass and domain preserving monads, proving that the associated Kleisli categories in fact preserve the corresponding equations and that these monads arise naturally for the categories of semiring-weighted relations.

==> figures/del.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (8, -1) {};
		\node [style=none] (8) at (8, -1.5) {$X$};
		\node [style=none] (9) at (6, 0) {$=$};
		\node [style=none] (11) at (4, 0) {$\mathrm{dis}_X$};
		\node [style=bn] (12) at (8, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/precompositionmeet.tikz <==
\begin{tikzpicture}
\end{tikzpicture}

